Astroparticle Constraints from the Cosmic Star Formation Rate Density at High Redshift: Current Status and Forecasts for JWST

We exploit the recent determination of cosmic star formation rate (SFR) density at redshifts $z\gtrsim 4$ to derive astroparticle constraints on three common dark matter scenarios alternative to standard cold dark matter (CDM): warm dark matter (WDM), fuzzy dark matter ($\psi$DM) and self-interacting dark matter (SIDM). Our analysis relies on the UV luminosity functions measured by the Hubble Space Telescope out to $z\lesssim 10$ and down to UV magnitudes $M_{\rm UV}\lesssim -17$. We extrapolate these to fainter yet unexplored magnitude ranges, and perform abundance matching with the halo mass functions in a given DM scenario, so obtaining a relationship between the UV magnitude and the halo mass. We then compute the cosmic SFR density by integrating the extrapolated UV luminosity functions down to a faint magnitude limit $M_{\rm UV}^{\rm lim}$, which is determined via the above abundance matching relationship by two free parameters: the minimum threshold halo mass $M_{\rm H}^{\rm GF}$ for galaxy formation, and the astroparticle quantity $X$ characterizing each DM scenario (namely, particle mass for WDM and $\psi$DM, and kinetic temperature at decoupling $T_X$ for SIDM). We perform Bayesian inference on such parameters via a MCMC technique by comparing the cosmic SFR density from our approach to the current observational estimates at $z\gtrsim 4$, constraining the WDM particle mass to $m_X\approx 1.2^{+0.3\,(11.3)}_{-0.4\,(-0.5)}$ keV, the $\psi$DM particle mass to $m_X\approx 3.7^{+1.8\,(+12.9.3)}_{-0.4\,(-0.5)}\times 10^{-22}$ eV, and the SIDM temperature to $T_X\approx 0.21^{+0.04\,(+1.8)}_{-0.06\,(-0.07)}$ keV at $68\%$ ($95\%$) confidence level. We then forecast how such constraints will be strengthened by upcoming refined estimates of the cosmic SFR density, if the early data on the UV luminosity function at $z\gtrsim 10$ from JWST will be confirmed down to ultra-faint magnitudes.

==> Gandalf_response.txt <==
Dear Editor,

we hereby submit the revised version of our Universe paper
1983593 titled "Astroparticle Constraints from the Cosmic Star Formation Rate Density at High Redshift: Current Status and Forecasts for JWST", by Gandolfi, Lapi, Ronconi, Danese.

We have complied with all the three referee's comments and suggestions,
finding them helpful toward an improved version. Our answer and action on the manuscript are detailed below.

Q--> referee's comments
A--> our answers and actions on the manuscript


Referee 1
****
The paper “Astroparticle Constraints from the Cosmic Star Formation Rate Density at High Redshift: Current Status and Forecasts for JWST” describes the constraints on three models of dark matter (warm dark matter, fuzzy dark matter and self-interacting dark matter) by the star formation rate density at high redshift. I believe this is an innovative way to place constraints on different dark matter models, and to shine light on the properties of dark matter by excluding what they are not. Consequently, it is a significant result for the field. But I find several aspects of this paper that need some clarification. I would recommend its publication after revision.

Q1--> Figure 4, 5 and 6 need clarification and modifications.
a. The y-axis in the upper left and lower right panels misses label and scale. I understand that they are normalized to 1 at their maximum value, but it is not clear if the y-axis is log or linear scale.
b. The y-axis between the lower two panels is very confusing. If I understand correctly, the ticks are only for the lower left-panel, but they share the same line.

A1--> a. In Fig. 4-5-6 we have added label and scale to all the (sub)plots.
b. In Fig. 4-5-6 we have moved the ticks of the lower left panel to the left yaxis and the ticks for the
lower right panel to the right yaxis. 

Q2--> Figure 8 needs clarification and modification.
a. The y-axis in all three panels misses label and scale. Not clear if they are log or linear scale
b. Are they normalized to 1 at their maximum value? If so, it might be worth mentioning in the caption.

A2--> a. We have added the scale in all panels, to clarify that the yaxis is in linear scale. We have also added the label of the yaxis in the left panel, that is shared by all the plots.
b. We now state in the caption that the marginalized distribution are normalized to one at their maximum value.

Q3--> Figure 1, the data generally has a bend over at MUV~-15.5, but the Schechter fits do not have this bend-over. So for MUV < - 15.5, the Schechter fits do not fit the data well. It might be worth explaining this discrepancy, so readers know whether they should take the data or the Schechter fit result for the following steps. This is relevant for the discussion between Line 122 and Line 129.

A3--> In the paragraph below Eq. 2 we now clarify that the data by Bouwens+22 seem to suggest a possible flattening of the luminosity function for MUV > −15, but the large errors and the systematic
uncertainties due to the paucity of sources as well as incompleteness issues do not allow to 
make robust conclusions; thus in the rest of the manuscript we do not try to model the detailed shape 
of any possible bending and use instead the extrapolation of the steep Schechter fits to the 
data by Bouwens+21 with a sharp limit at M_UV^lim.

Q4--> Acronyms need to be defined the first time they appear
a. SFR (Line 1)
b. UV (Line 4)
c. MCMC (Line 82)
d. IMF (Line 104)
5. Line 123, “faintest” should be “fainter”
6. Line 180, “see above” should be changed to “see Figure 2”

A4--> We define the acronyms and correct the typos, as suggested by the referee.



Referee 2
****
Q-->The authors use recent determinations of the cosmic star formation rate density at high redshifts of z>=4 to derive astroparticle constraints on three common dark matter scenarios alternative to standard cold dark matter: warm dark matter, fuzzy dark matter, and self-interacting dark matter. I found their article interesting, and their methods look like a potentially useful way of investigating the properties of dark matter. To compare the models, they use the Bayesian Information Criteria. This is quite sensitive to the nature of the prior. I think they should instead use something like the Deviance Information Criteria, which is more robust to prior assumptions.

A--> We add in Table 3 the value of the Deviance information criteria, and discuss the outcome on model comparison (consistent with the BIC) in the last paragraph of Sect. 3.


Referee 3
****
Q--> The authors derive astro-particle constraints for a variety of dark matter scenarios other than the standard CDM scenario,  by exploiting  recent determination of cosmic star formation rate density at high red-shifts.  They construct  a simple model based on  UV luminosity functions measured for certain magnitudes and extrapolate to fainter ones. In their analysis they claim  that the two basic parameters in the present context are the limiting halo mass for galaxy formation
$M_H^GF$ and $X$. The manuscript is well organised and the work is up-to-date and interesting.  I would certainly suggest publication in "Universe",  however, I only have  a suggestion that could improve their work. I think that in the begining of section 2.2,  they should  explain better why they extrapolate with only the two parameters $M_H^GF$ and  $X$ and under  what conditions other phenomenological parameters could play a significant role.  I suggest "accept" after this minor modification is done.

A--> As suggested by the referee, at the beginning of Sect. 2.2 we now explain that the two parameters
M_H^GF and X are meant to effectively encompass a variety of effects determining the UV limiting magnitude M_UV^lim, related to the efficiency of the galaxy formation process in small halos, and to the suppression in the number of low-mass halos due to the microscopic nature of DM. An added value of the empirical approach pursued here, which relies on extrapolation of the observed UV luminosity functions down to M_UV^lim, is that no further parameter is needed to predict the cosmic SFR density (besides the underlying assumption of an IMF, that in any case marginally affects the astroparticle constraints, as shown e.g. by Lapi+22).

Best regards,
The authors
